Synergistic PET/CT Reconstruction Using a Joint Generative Model

We propose in this work a framework for synergistic positron emission tomography (PET)/computed tomography (CT) reconstruction using a joint generative model as a penalty. We use a synergistic penalty function that promotes PET/CT pairs that are likely to occur together. The synergistic penalty function is based on a generative model, namely $\beta$-variational autoencoder ($\beta$-VAE). The model generates a PET/CT image pair from the same latent variable which contains the information that is shared between the two modalities. This sharing of inter-modal information can help reduce noise during reconstruction. Our result shows that our method was able to utilize the information between two modalities. The proposed method was able to outperform individually reconstructed images of PET (i.e., by maximum likelihood expectation maximization (MLEM)) and CT (i.e., by weighted least squares (WLS)) in terms of peak signal-to-noise ratio (PSNR). Future work will focus on optimizing the parameters of the $\beta$-VAE network and further exploration of other generative network models.

==> data/ct_eta/ct_eta0.txt <==
eta,psnr
0,23.67533524895567
0.25,23.67533524895567
0.5,23.67533524895567
0.75,23.67533524895567
1,23.67533524895567


==> data/ct_eta/ct_eta1000000.txt <==
eta,psnr
0,31.660444941941215
0.25,31.592684396279054
0.5,31.1866874423404
0.75,30.645998942067113
1,23.67533524895567


==> data/ct_eta/ct_eta125000.0.txt <==
eta,psnr
0,28.774815358054845
0.25,27.92254196101117
0.5,26.83592023660421
0.75,25.456506852242725
1,23.67533524895567


==> data/ct_eta/ct_eta250000.0.txt <==
eta,psnr
0,21.182395393155517
0.25,29.943922449626164
0.5,28.720770843728655
0.75,24.73236770256007
1,23.67533524895567


==> data/ct_eta/ct_eta500000.0.txt <==
eta,psnr
0,22.25336812822588
0.25,31.08086248923421
0.5,30.491633496667937
0.75,28.74406656787674
1,23.67533524895567


==> data/ct_eta/ct_eta750000.0.txt <==
eta,psnr
0,31.706444851422013
0.25,31.48097240449868
0.5,31.28634764487064
0.75,29.903015150273987
1,23.67533524895567


==> data/ct_eta75000.txt <==
eta,psnr
0,30.310137112018005
0.25,29.89726107288692
0.5,28.958186604097214
0.75,27.543941809934083
1,25.59155330323502


==> data/ct_gamma/ct_gamma0.25.txt <==
beta,psnr
1000000,31.592684396279054
750000.0,31.48097240449868
500000.0,31.08086248923421
250000.0,29.943922449626164
125000.0,27.92254196101117
0,23.67533524895567


==> data/ct_gamma/ct_gamma0.5.txt <==
beta,psnr
1000000,31.1866874423404
750000.0,31.28634764487064
500000.0,30.491633496667937
250000.0,28.720770843728655
125000.0,26.83592023660421
0,23.67533524895567


==> data/ct_gamma/ct_gamma0.75.txt <==
beta,psnr
1000000,30.645998942067113
750000.0,29.903015150273987
500000.0,23.744572054708456
250000.0,24.73236770256007
125000.0,25.456506852242725
0,23.67533524895567


==> data/ct_gamma/ct_gamma0.txt <==
beta,psnr
1000000,31.660444941941215
750000.0,31.706444851422013
500000.0,22.25336812822588
250000.0,21.182395393155517
125000.0,28.774815358054845
0,23.67533524895567


==> data/ct_gamma/ct_gamma1.txt <==
beta,psnr
1000000,23.67533524895567
750000.0,23.67533524895567
500000.0,23.67533524895567
250000.0,23.67533524895567
125000.0,23.67533524895567
0,23.67533524895567


==> data/pet_eta/pet_eta0.txt <==
eta,psnr
0,22.042526137256438
0.25,22.042526137256438
0.5,22.042526137256438
0.75,22.042526137256438
1,22.042526137256438


==> data/pet_eta/pet_eta1000000.txt <==
eta,psnr
0,22.042526137256438
0.25,28.444368636048587
0.5,28.646441925486272
0.75,28.59031767674547
1,20.178727762066337


==> data/pet_eta/pet_eta125000.0.txt <==
eta,psnr
0,22.042526137256438
0.25,29.457596266602373
0.5,29.22961528714476
0.75,29.29677182812359
1,21.132511155455887


==> data/pet_eta/pet_eta250000.0.txt <==
eta,psnr
0,22.042526137256438
0.25,29.05983357729972
0.5,28.430396541317794
0.75,21.17798072572992
1,22.118008495154488


==> data/pet_eta/pet_eta500000.0.txt <==
eta,psnr
0,22.042526137256438
0.25,28.276689790436016
0.5,28.122246457692196
0.75,28.87446532137288
1,22.158983990656655


==> data/pet_eta/pet_eta750000.0.txt <==
eta,psnr
0,22.042526137256438
0.25,28.556909986030213
0.5,28.59822946308073
0.75,28.845227049290557
1,22.068962139847038


==> data/pet_eta75000.txt <==
eta,psnr
0,27.96323350104039
0.25,31.409007693342094
0.5,31.15038362562433
0.75,31.0408914347685
1,24.472178711618852


==> data/pet_gamma/pet_gamma0.25.txt <==
beta,psnr
1000000,28.444368636048587
750000.0,28.556909986030213
500000.0,28.276689790436016
250000.0,29.05983357729972
125000.0,29.457596266602373
0,22.042526137256438


==> data/pet_gamma/pet_gamma0.5.txt <==
beta,psnr
1000000,28.646441925486272
750000.0,28.59822946308073
500000.0,28.122246457692196
250000.0,28.430396541317794
125000.0,29.22961528714476
0,22.042526137256438


==> data/pet_gamma/pet_gamma0.75.txt <==
beta,psnr
1000000,28.59031767674547
750000.0,28.845227049290557
500000.0,21.326295220566543
250000.0,21.17798072572992
125000.0,29.29677182812359
0,22.042526137256438


==> data/pet_gamma/pet_gamma0.txt <==
beta,psnr
1000000,22.042526137256438
750000.0,22.042526137256438
500000.0,22.042526137256438
250000.0,22.042526137256438
125000.0,22.042526137256438
0,22.042526137256438


==> data/pet_gamma/pet_gamma1.txt <==
beta,psnr
1000000,20.178727762066337
750000.0,22.068962139847038
500000.0,22.158983990656655
250000.0,22.118008495154488
125000.0,21.132511155455887
0,22.042526137256438


==> data/std_bias_quadonly.txt <==
std_quad,absbias_quad
0.0107636814343585,0.036480074790581
0.00470316253134592,0.0477090063644907
0.00330588059810825,0.0536443136528661
0.00269252520884381,0.0572666112303465
0.00232873335525859,0.0598671548621494
0.00208131920031018,0.0618991077917078
0.00189914354938794,0.0635700029014338
0.00175785841099961,0.0649917071828967
0.00164416820271628,0.066228777667358
0.00155016720461415,0.0673184530326281
0.00147072691058873,0.0682887443706493

